Putting in All the Stops: Execution Control for JavaScript

Scores of compilers produce JavaScript, enabling programmers to use many languages on the Web, reuse existing code, and even use Web IDEs. Unfortunately, most compilers inherit the browser's compromised execution model, so long-running programs freeze the browser tab, infinite loops crash IDEs, and so on. The few compilers that avoid these problems suffer poor performance and are difficult to engineer. This paper presents Stopify, a source-to-source compiler that extends JavaScript with debugging abstractions and blocking operations, and easily integrates with existing compilers. We apply Stopify to 10 programming languages and develop a Web IDE that supports stopping, single-stepping, breakpointing, and long-running computations. For nine languages, Stopify requires no or trivial compiler changes. For eight, our IDE is the first that provides these features. Two of our subject languages have compilers with similar features. Stopify's performance is competitive with these compilers and it makes them dramatically simpler. Stopify's abstractions rely on first-class continuations, which it provides by compiling JavaScript to JavaScript. We also identify sub-languages of JavaScript that compilers implicitly use, and exploit these to improve performance. Finally, Stopify needs to repeatedly interrupt and resume program execution. We use a sampling-based technique to estimate program speed that outperforms other systems.

==> data/javascript.csv <==
Language,Benchmark,Platform,Transform,NewMethod,EsMode,JsArgs,Getters,Eval,Estimator,YieldInterval,ResampleInterval,RunningTime,NumYields
javascript,kraken-ai-astar,chrome,original,NA,NA,NA,NA,NA,NA,NA,NA,1018,0
javascript,kraken-ai-astar,chrome,lazy,wrapper,es5,full,getters,eval,velocity,100,NA,23077,231
javascript,kraken-ai-astar,chrome,original,NA,NA,NA,NA,NA,NA,NA,NA,946,0
javascript,kraken-ai-astar,chrome,lazy,wrapper,es5,full,getters,eval,velocity,100,NA,22856,229
javascript,kraken-ai-astar,chrome,original,NA,NA,NA,NA,NA,NA,NA,NA,944,0
javascript,kraken-ai-astar,chrome,lazy,wrapper,es5,full,getters,eval,velocity,100,NA,23206,232
javascript,kraken-audio-beat-detection,chrome,original,NA,NA,NA,NA,NA,NA,NA,NA,957,0
javascript,kraken-audio-beat-detection,chrome,lazy,wrapper,es5,full,getters,eval,velocity,100,NA,123569,1224
javascript,kraken-audio-beat-detection,chrome,original,NA,NA,NA,NA,NA,NA,NA,NA,962,0
javascript,kraken-audio-beat-detection,chrome,lazy,wrapper,es5,full,getters,eval,velocity,100,NA,125349,1242
javascript,kraken-audio-beat-detection,chrome,original,NA,NA,NA,NA,NA,NA,NA,NA,952,0
javascript,kraken-audio-beat-detection,chrome,lazy,wrapper,es5,full,getters,eval,velocity,100,NA,124062,1229
javascript,kraken-audio-dft,chrome,original,NA,NA,NA,NA,NA,NA,NA,NA,722,0
javascript,kraken-audio-dft,chrome,lazy,wrapper,es5,full,getters,eval,velocity,100,NA,45325,448
javascript,kraken-audio-dft,chrome,original,NA,NA,NA,NA,NA,NA,NA,NA,695,0
javascript,kraken-audio-dft,chrome,lazy,wrapper,es5,full,getters,eval,velocity,100,NA,44518,440
javascript,kraken-audio-dft,chrome,original,NA,NA,NA,NA,NA,NA,NA,NA,712,0
javascript,kraken-audio-dft,chrome,lazy,wrapper,es5,full,getters,eval,velocity,100,NA,41009,404
javascript,kraken-audio-fft,chrome,original,NA,NA,NA,NA,NA,NA,NA,NA,1181,0
javascript,kraken-audio-fft,chrome,lazy,wrapper,es5,full,getters,eval,velocity,100,NA,162735,1612
javascript,kraken-audio-fft,chrome,original,NA,NA,NA,NA,NA,NA,NA,NA,1189,0
javascript,kraken-audio-fft,chrome,lazy,wrapper,es5,full,getters,eval,velocity,100,NA,163371,1618
javascript,kraken-audio-fft,chrome,original,NA,NA,NA,NA,NA,NA,NA,NA,1189,0
javascript,kraken-audio-fft,chrome,lazy,wrapper,es5,full,getters,eval,velocity,100,NA,164130,1626
javascript,kraken-audio-oscillator,chrome,original,NA,NA,NA,NA,NA,NA,NA,NA,944,0
javascript,kraken-audio-oscillator,chrome,lazy,wrapper,es5,full,getters,eval,velocity,100,NA,48772,480
javascript,kraken-audio-oscillator,chrome,original,NA,NA,NA,NA,NA,NA,NA,NA,943,0
javascript,kraken-audio-oscillator,chrome,lazy,wrapper,es5,full,getters,eval,velocity,100,NA,47185,463
javascript,kraken-audio-oscillator,chrome,original,NA,NA,NA,NA,NA,NA,NA,NA,942,0
javascript,kraken-audio-oscillator,chrome,lazy,wrapper,es5,full,getters,eval,velocity,100,NA,48240,474
javascript,kraken-imaging-darkroom,chrome,original,NA,NA,NA,NA,NA,NA,NA,NA,1113,0
javascript,kraken-imaging-darkroom,chrome,lazy,wrapper,es5,full,getters,eval,velocity,100,NA,79896,740
javascript,kraken-imaging-darkroom,chrome,original,NA,NA,NA,NA,NA,NA,NA,NA,1110,0
javascript,kraken-imaging-darkroom,chrome,lazy,wrapper,es5,full,getters,eval,velocity,100,NA,79611,689
javascript,kraken-imaging-darkroom,chrome,original,NA,NA,NA,NA,NA,NA,NA,NA,1108,0
javascript,kraken-imaging-darkroom,chrome,lazy,wrapper,es5,full,getters,eval,velocity,100,NA,80964,809
javascript,kraken-imaging-desaturate,chrome,original,NA,NA,NA,NA,NA,NA,NA,NA,918,0
javascript,kraken-imaging-desaturate,chrome,lazy,wrapper,es5,full,getters,eval,velocity,100,NA,178669,1750
javascript,kraken-imaging-desaturate,chrome,original,NA,NA,NA,NA,NA,NA,NA,NA,918,0
javascript,kraken-imaging-desaturate,chrome,lazy,wrapper,es5,full,getters,eval,velocity,100,NA,175696,1693
javascript,kraken-imaging-desaturate,chrome,original,NA,NA,NA,NA,NA,NA,NA,NA,932,0
javascript,kraken-imaging-desaturate,chrome,lazy,wrapper,es5,full,getters,eval,velocity,100,NA,175970,1696
javascript,kraken-imaging-gaussian-blur,chrome,original,NA,NA,NA,NA,NA,NA,NA,NA,1600,0
javascript,kraken-imaging-gaussian-blur,chrome,lazy,wrapper,es5,full,getters,eval,velocity,100,NA,360126,3382
javascript,kraken-imaging-gaussian-blur,chrome,original,NA,NA,NA,NA,NA,NA,NA,NA,1585,0
javascript,kraken-imaging-gaussian-blur,chrome,lazy,wrapper,es5,full,getters,eval,velocity,100,NA,347357,3253
javascript,kraken-imaging-gaussian-blur,chrome,original,NA,NA,NA,NA,NA,NA,NA,NA,1585,0
javascript,kraken-imaging-gaussian-blur,chrome,lazy,wrapper,es5,full,getters,eval,velocity,100,NA,344014,3311
javascript,kraken-json-parse-financial,chrome,original,NA,NA,NA,NA,NA,NA,NA,NA,728,0
javascript,kraken-json-parse-financial,chrome,lazy,wrapper,es5,full,getters,eval,velocity,100,NA,707,0
javascript,kraken-json-parse-financial,chrome,original,NA,NA,NA,NA,NA,NA,NA,NA,686,0
javascript,kraken-json-parse-financial,chrome,lazy,wrapper,es5,full,getters,eval,velocity,100,NA,730,0
javascript,kraken-json-parse-financial,chrome,original,NA,NA,NA,NA,NA,NA,NA,NA,684,0
javascript,kraken-json-parse-financial,chrome,lazy,wrapper,es5,full,getters,eval,velocity,100,NA,720,0
javascript,kraken-json-stringify-tinderbox,chrome,original,NA,NA,NA,NA,NA,NA,NA,NA,1085,0
javascript,kraken-json-stringify-tinderbox,chrome,lazy,wrapper,es5,full,getters,eval,velocity,100,NA,1136,0
javascript,kraken-json-stringify-tinderbox,chrome,original,NA,NA,NA,NA,NA,NA,NA,NA,1071,0
javascript,kraken-json-stringify-tinderbox,chrome,lazy,wrapper,es5,full,getters,eval,velocity,100,NA,1112,0
javascript,kraken-json-stringify-tinderbox,chrome,original,NA,NA,NA,NA,NA,NA,NA,NA,1098,0
javascript,kraken-json-stringify-tinderbox,chrome,lazy,wrapper,es5,full,getters,eval,velocity,100,NA,1111,0
javascript,kraken-stanford-crypto-aes,chrome,original,NA,NA,NA,NA,NA,NA,NA,NA,1158,0
javascript,kraken-stanford-crypto-aes,chrome,lazy,wrapper,es5,full,getters,eval,velocity,100,NA,26746,245
javascript,kraken-stanford-crypto-aes,chrome,original,NA,NA,NA,NA,NA,NA,NA,NA,1158,0
javascript,kraken-stanford-crypto-aes,chrome,lazy,wrapper,es5,full,getters,eval,velocity,100,NA,26621,224
javascript,kraken-stanford-crypto-aes,chrome,original,NA,NA,NA,NA,NA,NA,NA,NA,1164,0
javascript,kraken-stanford-crypto-aes,chrome,lazy,wrapper,es5,full,getters,eval,velocity,100,NA,26640,244
javascript,kraken-stanford-crypto-ccm,chrome,original,NA,NA,NA,NA,NA,NA,NA,NA,705,0
javascript,kraken-stanford-crypto-ccm,chrome,lazy,wrapper,es5,full,getters,eval,velocity,100,NA,8990,65
javascript,kraken-stanford-crypto-ccm,chrome,original,NA,NA,NA,NA,NA,NA,NA,NA,673,0
javascript,kraken-stanford-crypto-ccm,chrome,lazy,wrapper,es5,full,getters,eval,velocity,100,NA,8931,43
javascript,kraken-stanford-crypto-ccm,chrome,original,NA,NA,NA,NA,NA,NA,NA,NA,674,0
javascript,kraken-stanford-crypto-ccm,chrome,lazy,wrapper,es5,full,getters,eval,velocity,100,NA,9021,66
javascript,kraken-stanford-crypto-pbkdf2,chrome,original,NA,NA,NA,NA,NA,NA,NA,NA,858,0
javascript,kraken-stanford-crypto-pbkdf2,chrome,lazy,wrapper,es5,full,getters,eval,velocity,100,NA,26560,234
javascript,kraken-stanford-crypto-pbkdf2,chrome,original,NA,NA,NA,NA,NA,NA,NA,NA,820,0
javascript,kraken-stanford-crypto-pbkdf2,chrome,lazy,wrapper,es5,full,getters,eval,velocity,100,NA,26567,234
javascript,kraken-stanford-crypto-pbkdf2,chrome,original,NA,NA,NA,NA,NA,NA,NA,NA,817,0
javascript,kraken-stanford-crypto-pbkdf2,chrome,lazy,wrapper,es5,full,getters,eval,velocity,100,NA,26783,236
javascript,kraken-stanford-crypto-sha256-iterative,chrome,original,NA,NA,NA,NA,NA,NA,NA,NA,609,0
javascript,kraken-stanford-crypto-sha256-iterative,chrome,lazy,wrapper,es5,full,getters,eval,velocity,100,NA,12817,107
javascript,kraken-stanford-crypto-sha256-iterative,chrome,original,NA,NA,NA,NA,NA,NA,NA,NA,583,0
javascript,kraken-stanford-crypto-sha256-iterative,chrome,lazy,wrapper,es5,full,getters,eval,velocity,100,NA,12784,113
javascript,kraken-stanford-crypto-sha256-iterative,chrome,original,NA,NA,NA,NA,NA,NA,NA,NA,583,0
javascript,kraken-stanford-crypto-sha256-iterative,chrome,lazy,wrapper,es5,full,getters,eval,velocity,100,NA,12692,106
javascript,kraken-ai-astar,chrome,original,NA,NA,NA,NA,NA,NA,NA,NA,1077,0
javascript,kraken-ai-astar,chrome,lazy,wrapper,es5,full,getters,eval,velocity,100,NA,21579,216
javascript,kraken-ai-astar,chrome,original,NA,NA,NA,NA,NA,NA,NA,NA,934,0
javascript,kraken-ai-astar,chrome,lazy,wrapper,es5,full,getters,eval,velocity,100,NA,21603,216
javascript,kraken-ai-astar,chrome,original,NA,NA,NA,NA,NA,NA,NA,NA,1031,0
javascript,kraken-ai-astar,chrome,lazy,wrapper,es5,full,getters,eval,velocity,100,NA,21628,216
javascript,kraken-ai-astar,chrome,original,NA,NA,NA,NA,NA,NA,NA,NA,1118,0
javascript,kraken-ai-astar,chrome,lazy,wrapper,es5,full,getters,eval,velocity,100,NA,21291,213
javascript,kraken-ai-astar,chrome,original,NA,NA,NA,NA,NA,NA,NA,NA,1035,0
javascript,kraken-ai-astar,chrome,lazy,wrapper,es5,full,getters,eval,velocity,100,NA,21113,211
javascript,kraken-ai-astar,chrome,original,NA,NA,NA,NA,NA,NA,NA,NA,1074,0
javascript,kraken-ai-astar,chrome,lazy,wrapper,es5,full,getters,eval,velocity,100,NA,21096,211
javascript,kraken-ai-astar,chrome,original,NA,NA,NA,NA,NA,NA,NA,NA,999,0
javascript,kraken-ai-astar,chrome,lazy,wrapper,es5,full,getters,eval,velocity,100,NA,21486,215
javascript,kraken-audio-beat-detection,chrome,original,NA,NA,NA,NA,NA,NA,NA,NA,941,0
javascript,kraken-audio-beat-detection,chrome,lazy,wrapper,es5,full,getters,eval,velocity,100,NA,109882,1087
javascript,kraken-audio-beat-detection,chrome,original,NA,NA,NA,NA,NA,NA,NA,NA,955,0
javascript,kraken-audio-beat-detection,chrome,lazy,wrapper,es5,full,getters,eval,velocity,100,NA,109765,1086
javascript,kraken-audio-beat-detection,chrome,original,NA,NA,NA,NA,NA,NA,NA,NA,944,0
javascript,kraken-audio-beat-detection,chrome,lazy,wrapper,es5,full,getters,eval,velocity,100,NA,109501,1083
javascript,kraken-audio-beat-detection,chrome,original,NA,NA,NA,NA,NA,NA,NA,NA,951,0
javascript,kraken-audio-beat-detection,chrome,lazy,wrapper,es5,full,getters,eval,velocity,100,NA,108803,1078
javascript,kraken-audio-beat-detection,chrome,original,NA,NA,NA,NA,NA,NA,NA,NA,946,0
javascript,kraken-audio-beat-detection,chrome,lazy,wrapper,es5,full,getters,eval,velocity,100,NA,109097,1078
javascript,kraken-audio-beat-detection,chrome,original,NA,NA,NA,NA,NA,NA,NA,NA,942,0
javascript,kraken-audio-beat-detection,chrome,lazy,wrapper,es5,full,getters,eval,velocity,100,NA,110861,1094
javascript,kraken-audio-beat-detection,chrome,original,NA,NA,NA,NA,NA,NA,NA,NA,937,0
javascript,kraken-audio-beat-detection,chrome,lazy,wrapper,es5,full,getters,eval,velocity,100,NA,109612,1084
javascript,kraken-audio-dft,chrome,original,NA,NA,NA,NA,NA,NA,NA,NA,667,0
javascript,kraken-audio-dft,chrome,lazy,wrapper,es5,full,getters,eval,velocity,100,NA,41913,413
javascript,kraken-audio-dft,chrome,original,NA,NA,NA,NA,NA,NA,NA,NA,662,0
javascript,kraken-audio-dft,chrome,lazy,wrapper,es5,full,getters,eval,velocity,100,NA,41425,409
javascript,kraken-audio-dft,chrome,original,NA,NA,NA,NA,NA,NA,NA,NA,658,0
javascript,kraken-audio-dft,chrome,lazy,wrapper,es5,full,getters,eval,velocity,100,NA,40994,404
javascript,kraken-audio-dft,chrome,original,NA,NA,NA,NA,NA,NA,NA,NA,684,0
javascript,kraken-audio-dft,chrome,lazy,wrapper,es5,full,getters,eval,velocity,100,NA,40875,403
javascript,kraken-audio-dft,chrome,original,NA,NA,NA,NA,NA,NA,NA,NA,686,0
javascript,kraken-audio-dft,chrome,lazy,wrapper,es5,full,getters,eval,velocity,100,NA,41213,407
javascript,kraken-audio-dft,chrome,original,NA,NA,NA,NA,NA,NA,NA,NA,690,0
javascript,kraken-audio-dft,chrome,lazy,wrapper,es5,full,getters,eval,velocity,100,NA,42123,415
javascript,kraken-audio-dft,chrome,original,NA,NA,NA,NA,NA,NA,NA,NA,678,0
javascript,kraken-audio-dft,chrome,lazy,wrapper,es5,full,getters,eval,velocity,100,NA,41477,409
javascript,kraken-audio-fft,chrome,original,NA,NA,NA,NA,NA,NA,NA,NA,1190,0
javascript,kraken-audio-fft,chrome,lazy,wrapper,es5,full,getters,eval,velocity,100,NA,159666,1581
javascript,kraken-audio-fft,chrome,original,NA,NA,NA,NA,NA,NA,NA,NA,1194,0
javascript,kraken-audio-fft,chrome,lazy,wrapper,es5,full,getters,eval,velocity,100,NA,160755,1595
javascript,kraken-audio-fft,chrome,original,NA,NA,NA,NA,NA,NA,NA,NA,1191,0
javascript,kraken-audio-fft,chrome,lazy,wrapper,es5,full,getters,eval,velocity,100,NA,162098,1606
javascript,kraken-audio-fft,chrome,original,NA,NA,NA,NA,NA,NA,NA,NA,1188,0
javascript,kraken-audio-fft,chrome,lazy,wrapper,es5,full,getters,eval,velocity,100,NA,161030,1595
javascript,kraken-audio-fft,chrome,original,NA,NA,NA,NA,NA,NA,NA,NA,1195,0
javascript,kraken-audio-fft,chrome,lazy,wrapper,es5,full,getters,eval,velocity,100,NA,160217,1585
javascript,kraken-audio-fft,chrome,original,NA,NA,NA,NA,NA,NA,NA,NA,1189,0
javascript,kraken-audio-fft,chrome,lazy,wrapper,es5,full,getters,eval,velocity,100,NA,159721,1580
javascript,kraken-audio-fft,chrome,original,NA,NA,NA,NA,NA,NA,NA,NA,1187,0
javascript,kraken-audio-fft,chrome,lazy,wrapper,es5,full,getters,eval,velocity,100,NA,160937,1595
javascript,kraken-audio-oscillator,chrome,original,NA,NA,NA,NA,NA,NA,NA,NA,940,0
javascript,kraken-audio-oscillator,chrome,lazy,wrapper,es5,full,getters,eval,velocity,100,NA,48103,473
javascript,kraken-audio-oscillator,chrome,original,NA,NA,NA,NA,NA,NA,NA,NA,949,0
javascript,kraken-audio-oscillator,chrome,lazy,wrapper,es5,full,getters,eval,velocity,100,NA,46906,460
javascript,kraken-audio-oscillator,chrome,original,NA,NA,NA,NA,NA,NA,NA,NA,950,0
javascript,kraken-audio-oscillator,chrome,lazy,wrapper,es5,full,getters,eval,velocity,100,NA,47024,461
javascript,kraken-audio-oscillator,chrome,original,NA,NA,NA,NA,NA,NA,NA,NA,941,0
javascript,kraken-audio-oscillator,chrome,lazy,wrapper,es5,full,getters,eval,velocity,100,NA,47559,467
javascript,kraken-audio-oscillator,chrome,original,NA,NA,NA,NA,NA,NA,NA,NA,936,0
javascript,kraken-audio-oscillator,chrome,lazy,wrapper,es5,full,getters,eval,velocity,100,NA,47174,463
javascript,kraken-audio-oscillator,chrome,original,NA,NA,NA,NA,NA,NA,NA,NA,935,0
javascript,kraken-audio-oscillator,chrome,lazy,wrapper,es5,full,getters,eval,velocity,100,NA,46861,461
javascript,kraken-audio-oscillator,chrome,original,NA,NA,NA,NA,NA,NA,NA,NA,935,0
javascript,kraken-audio-oscillator,chrome,lazy,wrapper,es5,full,getters,eval,velocity,100,NA,47704,469
javascript,kraken-imaging-darkroom,chrome,original,NA,NA,NA,NA,NA,NA,NA,NA,1114,0
javascript,kraken-imaging-darkroom,chrome,lazy,wrapper,es5,full,getters,eval,velocity,100,NA,78831,729
javascript,kraken-imaging-darkroom,chrome,original,NA,NA,NA,NA,NA,NA,NA,NA,1110,0
javascript,kraken-imaging-darkroom,chrome,lazy,wrapper,es5,full,getters,eval,velocity,100,NA,78091,780
javascript,kraken-imaging-darkroom,chrome,original,NA,NA,NA,NA,NA,NA,NA,NA,1108,0
javascript,kraken-imaging-darkroom,chrome,lazy,wrapper,es5,full,getters,eval,velocity,100,NA,78989,680
javascript,kraken-imaging-darkroom,chrome,original,NA,NA,NA,NA,NA,NA,NA,NA,1110,0
javascript,kraken-imaging-darkroom,chrome,lazy,wrapper,es5,full,getters,eval,velocity,100,NA,80566,689
javascript,kraken-imaging-darkroom,chrome,original,NA,NA,NA,NA,NA,NA,NA,NA,1106,0
javascript,kraken-imaging-darkroom,chrome,lazy,wrapper,es5,full,getters,eval,velocity,100,NA,78592,679
javascript,kraken-imaging-darkroom,chrome,original,NA,NA,NA,NA,NA,NA,NA,NA,1109,0
javascript,kraken-imaging-darkroom,chrome,lazy,wrapper,es5,full,getters,eval,velocity,100,NA,78774,680
javascript,kraken-imaging-darkroom,chrome,original,NA,NA,NA,NA,NA,NA,NA,NA,1104,0
javascript,kraken-imaging-darkroom,chrome,lazy,wrapper,es5,full,getters,eval,velocity,100,NA,78848,787
javascript,kraken-imaging-desaturate,chrome,original,NA,NA,NA,NA,NA,NA,NA,NA,914,0
javascript,kraken-imaging-desaturate,chrome,lazy,wrapper,es5,full,getters,eval,velocity,100,NA,157205,1541
javascript,kraken-imaging-desaturate,chrome,original,NA,NA,NA,NA,NA,NA,NA,NA,908,0
javascript,kraken-imaging-desaturate,chrome,lazy,wrapper,es5,full,getters,eval,velocity,100,NA,156945,1509
javascript,kraken-imaging-desaturate,chrome,original,NA,NA,NA,NA,NA,NA,NA,NA,911,0
javascript,kraken-imaging-desaturate,chrome,lazy,wrapper,es5,full,getters,eval,velocity,100,NA,157680,1517
javascript,kraken-imaging-desaturate,chrome,original,NA,NA,NA,NA,NA,NA,NA,NA,909,0
javascript,kraken-imaging-desaturate,chrome,lazy,wrapper,es5,full,getters,eval,velocity,100,NA,155784,1498
javascript,kraken-imaging-desaturate,chrome,original,NA,NA,NA,NA,NA,NA,NA,NA,916,0
javascript,kraken-imaging-desaturate,chrome,lazy,wrapper,es5,full,getters,eval,velocity,100,NA,156320,1533
javascript,kraken-imaging-desaturate,chrome,original,NA,NA,NA,NA,NA,NA,NA,NA,914,0
javascript,kraken-imaging-desaturate,chrome,lazy,wrapper,es5,full,getters,eval,velocity,100,NA,156217,1503
javascript,kraken-imaging-desaturate,chrome,original,NA,NA,NA,NA,NA,NA,NA,NA,912,0
javascript,kraken-imaging-desaturate,chrome,lazy,wrapper,es5,full,getters,eval,velocity,100,NA,156289,1532
javascript,kraken-imaging-gaussian-blur,chrome,original,NA,NA,NA,NA,NA,NA,NA,NA,1585,0
javascript,kraken-imaging-gaussian-blur,chrome,lazy,wrapper,es5,full,getters,eval,velocity,100,NA,337071,3254
javascript,kraken-imaging-gaussian-blur,chrome,original,NA,NA,NA,NA,NA,NA,NA,NA,1590,0
javascript,kraken-imaging-gaussian-blur,chrome,lazy,wrapper,es5,full,getters,eval,velocity,100,NA,339034,3263
javascript,kraken-imaging-gaussian-blur,chrome,original,NA,NA,NA,NA,NA,NA,NA,NA,1616,0
javascript,kraken-imaging-gaussian-blur,chrome,lazy,wrapper,es5,full,getters,eval,velocity,100,NA,344286,3319
javascript,kraken-imaging-gaussian-blur,chrome,original,NA,NA,NA,NA,NA,NA,NA,NA,1581,0
javascript,kraken-imaging-gaussian-blur,chrome,lazy,wrapper,es5,full,getters,eval,velocity,100,NA,341629,3293
javascript,kraken-imaging-gaussian-blur,chrome,original,NA,NA,NA,NA,NA,NA,NA,NA,1587,0
javascript,kraken-imaging-gaussian-blur,chrome,lazy,wrapper,es5,full,getters,eval,velocity,100,NA,336485,3164
javascript,kraken-imaging-gaussian-blur,chrome,original,NA,NA,NA,NA,NA,NA,NA,NA,1583,0
javascript,kraken-imaging-gaussian-blur,chrome,lazy,wrapper,es5,full,getters,eval,velocity,100,NA,338737,3265
javascript,kraken-imaging-gaussian-blur,chrome,original,NA,NA,NA,NA,NA,NA,NA,NA,1589,0
javascript,kraken-imaging-gaussian-blur,chrome,lazy,wrapper,es5,full,getters,eval,velocity,100,NA,336640,3242
javascript,kraken-json-parse-financial,chrome,original,NA,NA,NA,NA,NA,NA,NA,NA,692,0
javascript,kraken-json-parse-financial,chrome,lazy,wrapper,es5,full,getters,eval,velocity,100,NA,707,0
javascript,kraken-json-parse-financial,chrome,original,NA,NA,NA,NA,NA,NA,NA,NA,685,0
javascript,kraken-json-parse-financial,chrome,lazy,wrapper,es5,full,getters,eval,velocity,100,NA,721,0
javascript,kraken-json-parse-financial,chrome,original,NA,NA,NA,NA,NA,NA,NA,NA,686,0
javascript,kraken-json-parse-financial,chrome,lazy,wrapper,es5,full,getters,eval,velocity,100,NA,709,0
javascript,kraken-json-parse-financial,chrome,original,NA,NA,NA,NA,NA,NA,NA,NA,689,0
javascript,kraken-json-parse-financial,chrome,lazy,wrapper,es5,full,getters,eval,velocity,100,NA,715,0
javascript,kraken-json-parse-financial,chrome,original,NA,NA,NA,NA,NA,NA,NA,NA,691,0
javascript,kraken-json-parse-financial,chrome,lazy,wrapper,es5,full,getters,eval,velocity,100,NA,718,0
javascript,kraken-json-parse-financial,chrome,original,NA,NA,NA,NA,NA,NA,NA,NA,689,0
javascript,kraken-json-parse-financial,chrome,lazy,wrapper,es5,full,getters,eval,velocity,100,NA,704,0
javascript,kraken-json-parse-financial,chrome,original,NA,NA,NA,NA,NA,NA,NA,NA,686,0
javascript,kraken-json-parse-financial,chrome,lazy,wrapper,es5,full,getters,eval,velocity,100,NA,714,0
javascript,kraken-json-stringify-tinderbox,chrome,original,NA,NA,NA,NA,NA,NA,NA,NA,1074,0
javascript,kraken-json-stringify-tinderbox,chrome,lazy,wrapper,es5,full,getters,eval,velocity,100,NA,1100,0
javascript,kraken-json-stringify-tinderbox,chrome,original,NA,NA,NA,NA,NA,NA,NA,NA,1084,0
javascript,kraken-json-stringify-tinderbox,chrome,lazy,wrapper,es5,full,getters,eval,velocity,100,NA,1091,0
javascript,kraken-json-stringify-tinderbox,chrome,original,NA,NA,NA,NA,NA,NA,NA,NA,1075,0
javascript,kraken-json-stringify-tinderbox,chrome,lazy,wrapper,es5,full,getters,eval,velocity,100,NA,1094,0
javascript,kraken-json-stringify-tinderbox,chrome,original,NA,NA,NA,NA,NA,NA,NA,NA,1076,0
javascript,kraken-json-stringify-tinderbox,chrome,lazy,wrapper,es5,full,getters,eval,velocity,100,NA,1090,0
javascript,kraken-json-stringify-tinderbox,chrome,original,NA,NA,NA,NA,NA,NA,NA,NA,1078,0
javascript,kraken-json-stringify-tinderbox,chrome,lazy,wrapper,es5,full,getters,eval,velocity,100,NA,1092,0
javascript,kraken-json-stringify-tinderbox,chrome,original,NA,NA,NA,NA,NA,NA,NA,NA,1066,0
javascript,kraken-json-stringify-tinderbox,chrome,lazy,wrapper,es5,full,getters,eval,velocity,100,NA,1099,0
javascript,kraken-json-stringify-tinderbox,chrome,original,NA,NA,NA,NA,NA,NA,NA,NA,1077,0
javascript,kraken-json-stringify-tinderbox,chrome,lazy,wrapper,es5,full,getters,eval,velocity,100,NA,1092,0
javascript,kraken-stanford-crypto-aes,chrome,original,NA,NA,NA,NA,NA,NA,NA,NA,1155,0
javascript,kraken-stanford-crypto-aes,chrome,lazy,wrapper,es5,full,getters,eval,velocity,100,NA,26052,239
javascript,kraken-stanford-crypto-aes,chrome,original,NA,NA,NA,NA,NA,NA,NA,NA,1163,0
javascript,kraken-stanford-crypto-aes,chrome,lazy,wrapper,es5,full,getters,eval,velocity,100,NA,26225,240
javascript,kraken-stanford-crypto-aes,chrome,original,NA,NA,NA,NA,NA,NA,NA,NA,1163,0
javascript,kraken-stanford-crypto-aes,chrome,lazy,wrapper,es5,full,getters,eval,velocity,100,NA,26705,245
javascript,kraken-stanford-crypto-aes,chrome,original,NA,NA,NA,NA,NA,NA,NA,NA,1170,0
javascript,kraken-stanford-crypto-aes,chrome,lazy,wrapper,es5,full,getters,eval,velocity,100,NA,26564,244
javascript,kraken-stanford-crypto-aes,chrome,original,NA,NA,NA,NA,NA,NA,NA,NA,1162,0
javascript,kraken-stanford-crypto-aes,chrome,lazy,wrapper,es5,full,getters,eval,velocity,100,NA,26672,245
javascript,kraken-stanford-crypto-aes,chrome,original,NA,NA,NA,NA,NA,NA,NA,NA,1158,0
javascript,kraken-stanford-crypto-aes,chrome,lazy,wrapper,es5,full,getters,eval,velocity,100,NA,26291,222
javascript,kraken-stanford-crypto-aes,chrome,original,NA,NA,NA,NA,NA,NA,NA,NA,1159,0
javascript,kraken-stanford-crypto-aes,chrome,lazy,wrapper,es5,full,getters,eval,velocity,100,NA,26043,239
javascript,kraken-stanford-crypto-ccm,chrome,original,NA,NA,NA,NA,NA,NA,NA,NA,671,0
javascript,kraken-stanford-crypto-ccm,chrome,lazy,wrapper,es5,full,getters,eval,velocity,100,NA,9098,66
javascript,kraken-stanford-crypto-ccm,chrome,original,NA,NA,NA,NA,NA,NA,NA,NA,678,0
javascript,kraken-stanford-crypto-ccm,chrome,lazy,wrapper,es5,full,getters,eval,velocity,100,NA,9041,66
javascript,kraken-stanford-crypto-ccm,chrome,original,NA,NA,NA,NA,NA,NA,NA,NA,683,0
javascript,kraken-stanford-crypto-ccm,chrome,lazy,wrapper,es5,full,getters,eval,velocity,100,NA,9181,74
javascript,kraken-stanford-crypto-ccm,chrome,original,NA,NA,NA,NA,NA,NA,NA,NA,667,0
javascript,kraken-stanford-crypto-ccm,chrome,lazy,wrapper,es5,full,getters,eval,velocity,100,NA,8841,42
javascript,kraken-stanford-crypto-ccm,chrome,original,NA,NA,NA,NA,NA,NA,NA,NA,665,0
javascript,kraken-stanford-crypto-ccm,chrome,lazy,wrapper,es5,full,getters,eval,velocity,100,NA,9039,66
javascript,kraken-stanford-crypto-ccm,chrome,original,NA,NA,NA,NA,NA,NA,NA,NA,675,0
javascript,kraken-stanford-crypto-ccm,chrome,lazy,wrapper,es5,full,getters,eval,velocity,100,NA,8883,42
javascript,kraken-stanford-crypto-ccm,chrome,original,NA,NA,NA,NA,NA,NA,NA,NA,679,0
javascript,kraken-stanford-crypto-ccm,chrome,lazy,wrapper,es5,full,getters,eval,velocity,100,NA,9023,65
javascript,kraken-stanford-crypto-pbkdf2,chrome,original,NA,NA,NA,NA,NA,NA,NA,NA,833,0
javascript,kraken-stanford-crypto-pbkdf2,chrome,lazy,wrapper,es5,full,getters,eval,velocity,100,NA,26118,229
javascript,kraken-stanford-crypto-pbkdf2,chrome,original,NA,NA,NA,NA,NA,NA,NA,NA,825,0
javascript,kraken-stanford-crypto-pbkdf2,chrome,lazy,wrapper,es5,full,getters,eval,velocity,100,NA,26177,230
javascript,kraken-stanford-crypto-pbkdf2,chrome,original,NA,NA,NA,NA,NA,NA,NA,NA,863,0
javascript,kraken-stanford-crypto-pbkdf2,chrome,lazy,wrapper,es5,full,getters,eval,velocity,100,NA,26055,199
javascript,kraken-stanford-crypto-pbkdf2,chrome,original,NA,NA,NA,NA,NA,NA,NA,NA,816,0
javascript,kraken-stanford-crypto-pbkdf2,chrome,lazy,wrapper,es5,full,getters,eval,velocity,100,NA,26449,233
javascript,kraken-stanford-crypto-pbkdf2,chrome,original,NA,NA,NA,NA,NA,NA,NA,NA,824,0
javascript,kraken-stanford-crypto-pbkdf2,chrome,lazy,wrapper,es5,full,getters,eval,velocity,100,NA,26556,234
javascript,kraken-stanford-crypto-pbkdf2,chrome,original,NA,NA,NA,NA,NA,NA,NA,NA,826,0
javascript,kraken-stanford-crypto-pbkdf2,chrome,lazy,wrapper,es5,full,getters,eval,velocity,100,NA,26615,204
javascript,kraken-stanford-crypto-pbkdf2,chrome,original,NA,NA,NA,NA,NA,NA,NA,NA,815,0
javascript,kraken-stanford-crypto-pbkdf2,chrome,lazy,wrapper,es5,full,getters,eval,velocity,100,NA,26626,204
javascript,kraken-stanford-crypto-sha256-iterative,chrome,original,NA,NA,NA,NA,NA,NA,NA,NA,584,0
javascript,kraken-stanford-crypto-sha256-iterative,chrome,lazy,wrapper,es5,full,getters,eval,velocity,100,NA,12768,113
javascript,kraken-stanford-crypto-sha256-iterative,chrome,original,NA,NA,NA,NA,NA,NA,NA,NA,583,0
javascript,kraken-stanford-crypto-sha256-iterative,chrome,lazy,wrapper,es5,full,getters,eval,velocity,100,NA,12786,107
javascript,kraken-stanford-crypto-sha256-iterative,chrome,original,NA,NA,NA,NA,NA,NA,NA,NA,582,0
javascript,kraken-stanford-crypto-sha256-iterative,chrome,lazy,wrapper,es5,full,getters,eval,velocity,100,NA,12736,106
javascript,kraken-stanford-crypto-sha256-iterative,chrome,original,NA,NA,NA,NA,NA,NA,NA,NA,582,0
javascript,kraken-stanford-crypto-sha256-iterative,chrome,lazy,wrapper,es5,full,getters,eval,velocity,100,NA,12711,113
javascript,kraken-stanford-crypto-sha256-iterative,chrome,original,NA,NA,NA,NA,NA,NA,NA,NA,581,0
javascript,kraken-stanford-crypto-sha256-iterative,chrome,lazy,wrapper,es5,full,getters,eval,velocity,100,NA,12819,107
javascript,kraken-stanford-crypto-sha256-iterative,chrome,original,NA,NA,NA,NA,NA,NA,NA,NA,583,0
javascript,kraken-stanford-crypto-sha256-iterative,chrome,lazy,wrapper,es5,full,getters,eval,velocity,100,NA,12836,87
javascript,kraken-stanford-crypto-sha256-iterative,chrome,original,NA,NA,NA,NA,NA,NA,NA,NA,580,0
javascript,kraken-stanford-crypto-sha256-iterative,chrome,lazy,wrapper,es5,full,getters,eval,velocity,100,NA,12682,106
javascript,octane/octane-box2d,chrome,original,NA,NA,NA,NA,NA,NA,NA,NA,1016,0
javascript,octane/octane-box2d,chrome,original,NA,NA,NA,NA,NA,NA,NA,NA,1022,0
javascript,octane/octane-box2d,chrome,original,NA,NA,NA,NA,NA,NA,NA,NA,1016,0
javascript,octane/octane-box2d,chrome,original,NA,NA,NA,NA,NA,NA,NA,NA,1020,0
javascript,octane/octane-box2d,chrome,original,NA,NA,NA,NA,NA,NA,NA,NA,1019,0
javascript,octane/octane-box2d,chrome,original,NA,NA,NA,NA,NA,NA,NA,NA,1021,0
javascript,octane/octane-box2d,chrome,original,NA,NA,NA,NA,NA,NA,NA,NA,1017,0
javascript,octane/octane-box2d,chrome,original,NA,NA,NA,NA,NA,NA,NA,NA,1017,0
javascript,octane/octane-box2d,chrome,original,NA,NA,NA,NA,NA,NA,NA,NA,1020,0
javascript,octane/octane-box2d,chrome,original,NA,NA,NA,NA,NA,NA,NA,NA,1023,0
javascript,octane/octane-code-load,chrome,original,NA,NA,NA,NA,NA,NA,NA,NA,1048,0
javascript,octane/octane-code-load,chrome,lazy,wrapper,es5,full,getters,eval,velocity,100,NA,1055,0
javascript,octane/octane-code-load,chrome,original,NA,NA,NA,NA,NA,NA,NA,NA,1005,0
javascript,octane/octane-code-load,chrome,lazy,wrapper,es5,full,getters,eval,velocity,100,NA,1011,0
javascript,octane/octane-code-load,chrome,original,NA,NA,NA,NA,NA,NA,NA,NA,1006,0
javascript,octane/octane-code-load,chrome,lazy,wrapper,es5,full,getters,eval,velocity,100,NA,1014,0
javascript,octane/octane-code-load,chrome,original,NA,NA,NA,NA,NA,NA,NA,NA,1006,0
javascript,octane/octane-code-load,chrome,lazy,wrapper,es5,full,getters,eval,velocity,100,NA,1012,0
javascript,octane/octane-code-load,chrome,original,NA,NA,NA,NA,NA,NA,NA,NA,1005,0
javascript,octane/octane-code-load,chrome,lazy,wrapper,es5,full,getters,eval,velocity,100,NA,1012,0
javascript,octane/octane-code-load,chrome,original,NA,NA,NA,NA,NA,NA,NA,NA,1007,0
javascript,octane/octane-code-load,chrome,lazy,wrapper,es5,full,getters,eval,velocity,100,NA,1012,0
javascript,octane/octane-code-load,chrome,original,NA,NA,NA,NA,NA,NA,NA,NA,1008,0
javascript,octane/octane-code-load,chrome,lazy,wrapper,es5,full,getters,eval,velocity,100,NA,1011,0
javascript,octane/octane-code-load,chrome,original,NA,NA,NA,NA,NA,NA,NA,NA,1005,0
javascript,octane/octane-code-load,chrome,lazy,wrapper,es5,full,getters,eval,velocity,100,NA,1013,0
javascript,octane/octane-code-load,chrome,original,NA,NA,NA,NA,NA,NA,NA,NA,1005,0
javascript,octane/octane-code-load,chrome,lazy,wrapper,es5,full,getters,eval,velocity,100,NA,1011,0
javascript,octane/octane-code-load,chrome,original,NA,NA,NA,NA,NA,NA,NA,NA,1006,0
javascript,octane/octane-code-load,chrome,lazy,wrapper,es5,full,getters,eval,velocity,100,NA,1018,0
javascript,octane/octane-crypto,chrome,original,NA,NA,NA,NA,NA,NA,NA,NA,4009,0
javascript,octane/octane-crypto,chrome,lazy,wrapper,es5,full,getters,eval,velocity,100,NA,29381,251
javascript,octane/octane-crypto,chrome,original,NA,NA,NA,NA,NA,NA,NA,NA,4011,0
javascript,octane/octane-crypto,chrome,lazy,wrapper,es5,full,getters,eval,velocity,100,NA,29201,263
javascript,octane/octane-crypto,chrome,original,NA,NA,NA,NA,NA,NA,NA,NA,4008,0
javascript,octane/octane-crypto,chrome,lazy,wrapper,es5,full,getters,eval,velocity,100,NA,32860,283
javascript,octane/octane-crypto,chrome,original,NA,NA,NA,NA,NA,NA,NA,NA,4009,0
javascript,octane/octane-crypto,chrome,lazy,wrapper,es5,full,getters,eval,velocity,100,NA,24435,169
javascript,octane/octane-crypto,chrome,original,NA,NA,NA,NA,NA,NA,NA,NA,4010,0
javascript,octane/octane-crypto,chrome,lazy,wrapper,es5,full,getters,eval,velocity,100,NA,23116,196
javascript,octane/octane-crypto,chrome,original,NA,NA,NA,NA,NA,NA,NA,NA,4011,0
javascript,octane/octane-crypto,chrome,lazy,wrapper,es5,full,getters,eval,velocity,100,NA,22561,192
javascript,octane/octane-crypto,chrome,original,NA,NA,NA,NA,NA,NA,NA,NA,4012,0
javascript,octane/octane-crypto,chrome,lazy,wrapper,es5,full,getters,eval,velocity,100,NA,18728,157
javascript,octane/octane-crypto,chrome,original,NA,NA,NA,NA,NA,NA,NA,NA,4016,0
javascript,octane/octane-crypto,chrome,lazy,wrapper,es5,full,getters,eval,velocity,100,NA,18821,136
javascript,octane/octane-crypto,chrome,original,NA,NA,NA,NA,NA,NA,NA,NA,4013,0
javascript,octane/octane-crypto,chrome,lazy,wrapper,es5,full,getters,eval,velocity,100,NA,18847,161
javascript,octane/octane-crypto,chrome,original,NA,NA,NA,NA,NA,NA,NA,NA,4021,0
javascript,octane/octane-crypto,chrome,lazy,wrapper,es5,full,getters,eval,velocity,100,NA,18852,162
javascript,octane/octane-deltablue,chrome,original,NA,NA,NA,NA,NA,NA,NA,NA,2011,0
javascript,octane/octane-deltablue,chrome,lazy,wrapper,es5,full,getters,eval,velocity,100,NA,2022,17
javascript,octane/octane-deltablue,chrome,original,NA,NA,NA,NA,NA,NA,NA,NA,2007,0
javascript,octane/octane-deltablue,chrome,lazy,wrapper,es5,full,getters,eval,velocity,100,NA,2020,17
javascript,octane/octane-deltablue,chrome,original,NA,NA,NA,NA,NA,NA,NA,NA,2006,0
javascript,octane/octane-deltablue,chrome,lazy,wrapper,es5,full,getters,eval,velocity,100,NA,2019,17
javascript,octane/octane-deltablue,chrome,original,NA,NA,NA,NA,NA,NA,NA,NA,2007,0
javascript,octane/octane-deltablue,chrome,lazy,wrapper,es5,full,getters,eval,velocity,100,NA,2025,17
javascript,octane/octane-deltablue,chrome,original,NA,NA,NA,NA,NA,NA,NA,NA,2007,0
javascript,octane/octane-deltablue,chrome,lazy,wrapper,es5,full,getters,eval,velocity,100,NA,2021,18
javascript,octane/octane-deltablue,chrome,original,NA,NA,NA,NA,NA,NA,NA,NA,2007,0
javascript,octane/octane-deltablue,chrome,lazy,wrapper,es5,full,getters,eval,velocity,100,NA,2024,15
javascript,octane/octane-deltablue,chrome,original,NA,NA,NA,NA,NA,NA,NA,NA,2007,0
javascript,octane/octane-deltablue,chrome,lazy,wrapper,es5,full,getters,eval,velocity,100,NA,2020,17
javascript,octane/octane-deltablue,chrome,original,NA,NA,NA,NA,NA,NA,NA,NA,2005,0
javascript,octane/octane-deltablue,chrome,lazy,wrapper,es5,full,getters,eval,velocity,100,NA,2016,18
javascript,octane/octane-deltablue,chrome,original,NA,NA,NA,NA,NA,NA,NA,NA,2005,0
javascript,octane/octane-deltablue,chrome,lazy,wrapper,es5,full,getters,eval,velocity,100,NA,2022,17
javascript,octane/octane-deltablue,chrome,original,NA,NA,NA,NA,NA,NA,NA,NA,2006,0
javascript,octane/octane-deltablue,chrome,lazy,wrapper,es5,full,getters,eval,velocity,100,NA,2022,18
javascript,octane/octane-earley-boyer,chrome,original,NA,NA,NA,NA,NA,NA,NA,NA,4016,0
javascript,octane/octane-earley-boyer,chrome,lazy,wrapper,es5,full,getters,eval,velocity,100,NA,5144,49
javascript,octane/octane-earley-boyer,chrome,original,NA,NA,NA,NA,NA,NA,NA,NA,4020,0
javascript,octane/octane-earley-boyer,chrome,lazy,wrapper,es5,full,getters,eval,velocity,100,NA,5154,50
javascript,octane/octane-earley-boyer,chrome,original,NA,NA,NA,NA,NA,NA,NA,NA,4015,0
javascript,octane/octane-earley-boyer,chrome,lazy,wrapper,es5,full,getters,eval,velocity,100,NA,5059,49
javascript,octane/octane-earley-boyer,chrome,original,NA,NA,NA,NA,NA,NA,NA,NA,4015,0
javascript,octane/octane-earley-boyer,chrome,lazy,wrapper,es5,full,getters,eval,velocity,100,NA,5132,49
javascript,octane/octane-earley-boyer,chrome,original,NA,NA,NA,NA,NA,NA,NA,NA,4019,0
javascript,octane/octane-earley-boyer,chrome,lazy,wrapper,es5,full,getters,eval,velocity,100,NA,5176,50
javascript,octane/octane-earley-boyer,chrome,original,NA,NA,NA,NA,NA,NA,NA,NA,4026,0
javascript,octane/octane-earley-boyer,chrome,lazy,wrapper,es5,full,getters,eval,velocity,100,NA,5139,49
javascript,octane/octane-earley-boyer,chrome,original,NA,NA,NA,NA,NA,NA,NA,NA,4020,0
javascript,octane/octane-earley-boyer,chrome,lazy,wrapper,es5,full,getters,eval,velocity,100,NA,5135,49
javascript,octane/octane-earley-boyer,chrome,original,NA,NA,NA,NA,NA,NA,NA,NA,4017,0
javascript,octane/octane-earley-boyer,chrome,lazy,wrapper,es5,full,getters,eval,velocity,100,NA,5171,50
javascript,octane/octane-earley-boyer,chrome,original,NA,NA,NA,NA,NA,NA,NA,NA,4024,0
javascript,octane/octane-earley-boyer,chrome,lazy,wrapper,es5,full,getters,eval,velocity,100,NA,5104,49
javascript,octane/octane-earley-boyer,chrome,original,NA,NA,NA,NA,NA,NA,NA,NA,4028,0
javascript,octane/octane-earley-boyer,chrome,lazy,wrapper,es5,full,getters,eval,velocity,100,NA,5156,50
javascript,octane/octane-gbemu-part1,chrome,original,NA,NA,NA,NA,NA,NA,NA,NA,1051,0
javascript,octane/octane-gbemu-part1,chrome,lazy,wrapper,es5,full,getters,eval,velocity,100,NA,5095,40
javascript,octane/octane-gbemu-part1,chrome,original,NA,NA,NA,NA,NA,NA,NA,NA,1057,0
javascript,octane/octane-gbemu-part1,chrome,lazy,wrapper,es5,full,getters,eval,velocity,100,NA,4970,42
javascript,octane/octane-gbemu-part1,chrome,original,NA,NA,NA,NA,NA,NA,NA,NA,1029,0
javascript,octane/octane-gbemu-part1,chrome,lazy,wrapper,es5,full,getters,eval,velocity,100,NA,4895,40
javascript,octane/octane-gbemu-part1,chrome,original,NA,NA,NA,NA,NA,NA,NA,NA,1053,0
javascript,octane/octane-gbemu-part1,chrome,lazy,wrapper,es5,full,getters,eval,velocity,100,NA,4413,35
javascript,octane/octane-gbemu-part1,chrome,original,NA,NA,NA,NA,NA,NA,NA,NA,1038,0
javascript,octane/octane-gbemu-part1,chrome,lazy,wrapper,es5,full,getters,eval,velocity,100,NA,5041,38
javascript,octane/octane-gbemu-part1,chrome,original,NA,NA,NA,NA,NA,NA,NA,NA,1036,0
javascript,octane/octane-gbemu-part1,chrome,lazy,wrapper,es5,full,getters,eval,velocity,100,NA,4500,33
javascript,octane/octane-gbemu-part1,chrome,original,NA,NA,NA,NA,NA,NA,NA,NA,1055,0
javascript,octane/octane-gbemu-part1,chrome,lazy,wrapper,es5,full,getters,eval,velocity,100,NA,4921,41
javascript,octane/octane-gbemu-part1,chrome,original,NA,NA,NA,NA,NA,NA,NA,NA,1042,0
javascript,octane/octane-gbemu-part1,chrome,lazy,wrapper,es5,full,getters,eval,velocity,100,NA,4924,39
javascript,octane/octane-gbemu-part1,chrome,original,NA,NA,NA,NA,NA,NA,NA,NA,1037,0
javascript,octane/octane-gbemu-part1,chrome,lazy,wrapper,es5,full,getters,eval,velocity,100,NA,4552,35
javascript,octane/octane-gbemu-part1,chrome,original,NA,NA,NA,NA,NA,NA,NA,NA,1048,0
javascript,octane/octane-gbemu-part1,chrome,lazy,wrapper,es5,full,getters,eval,velocity,100,NA,4433,34
javascript,octane/octane-navier-stokes,chrome,original,NA,NA,NA,NA,NA,NA,NA,NA,2011,0
javascript,octane/octane-navier-stokes,chrome,lazy,wrapper,es5,full,getters,eval,velocity,100,NA,10643,71
javascript,octane/octane-navier-stokes,chrome,original,NA,NA,NA,NA,NA,NA,NA,NA,2012,0
javascript,octane/octane-navier-stokes,chrome,lazy,wrapper,es5,full,getters,eval,velocity,100,NA,10737,41
javascript,octane/octane-navier-stokes,chrome,original,NA,NA,NA,NA,NA,NA,NA,NA,2018,0
javascript,octane/octane-navier-stokes,chrome,lazy,wrapper,es5,full,getters,eval,velocity,100,NA,10864,71
javascript,octane/octane-navier-stokes,chrome,original,NA,NA,NA,NA,NA,NA,NA,NA,2011,0
javascript,octane/octane-navier-stokes,chrome,lazy,wrapper,es5,full,getters,eval,velocity,100,NA,10532,69
javascript,octane/octane-navier-stokes,chrome,original,NA,NA,NA,NA,NA,NA,NA,NA,2019,0
javascript,octane/octane-navier-stokes,chrome,lazy,wrapper,es5,full,getters,eval,velocity,100,NA,10616,70
javascript,octane/octane-navier-stokes,chrome,original,NA,NA,NA,NA,NA,NA,NA,NA,2009,0
javascript,octane/octane-navier-stokes,chrome,lazy,wrapper,es5,full,getters,eval,velocity,100,NA,10570,69
javascript,octane/octane-navier-stokes,chrome,original,NA,NA,NA,NA,NA,NA,NA,NA,2011,0
javascript,octane/octane-navier-stokes,chrome,lazy,wrapper,es5,full,getters,eval,velocity,100,NA,10700,70
javascript,octane/octane-navier-stokes,chrome,original,NA,NA,NA,NA,NA,NA,NA,NA,2012,0
javascript,octane/octane-navier-stokes,chrome,lazy,wrapper,es5,full,getters,eval,velocity,100,NA,10452,68
javascript,octane/octane-navier-stokes,chrome,original,NA,NA,NA,NA,NA,NA,NA,NA,2011,0
javascript,octane/octane-navier-stokes,chrome,lazy,wrapper,es5,full,getters,eval,velocity,100,NA,10655,69
javascript,octane/octane-navier-stokes,chrome,original,NA,NA,NA,NA,NA,NA,NA,NA,2024,0
javascript,octane/octane-navier-stokes,chrome,lazy,wrapper,es5,full,getters,eval,velocity,100,NA,10483,68
javascript,octane/octane-raytrace,chrome,original,NA,NA,NA,NA,NA,NA,NA,NA,2007,0
javascript,octane/octane-raytrace,chrome,lazy,wrapper,es5,full,getters,eval,velocity,100,NA,3166,21
javascript,octane/octane-raytrace,chrome,original,NA,NA,NA,NA,NA,NA,NA,NA,2006,0
javascript,octane/octane-raytrace,chrome,lazy,wrapper,es5,full,getters,eval,velocity,100,NA,3086,23
javascript,octane/octane-raytrace,chrome,original,NA,NA,NA,NA,NA,NA,NA,NA,2006,0
javascript,octane/octane-raytrace,chrome,lazy,wrapper,es5,full,getters,eval,velocity,100,NA,3189,21
javascript,octane/octane-raytrace,chrome,original,NA,NA,NA,NA,NA,NA,NA,NA,2006,0
javascript,octane/octane-raytrace,chrome,lazy,wrapper,es5,full,getters,eval,velocity,100,NA,3101,23
javascript,octane/octane-raytrace,chrome,original,NA,NA,NA,NA,NA,NA,NA,NA,2005,0
javascript,octane/octane-raytrace,chrome,lazy,wrapper,es5,full,getters,eval,velocity,100,NA,3206,22
javascript,octane/octane-raytrace,chrome,original,NA,NA,NA,NA,NA,NA,NA,NA,2006,0
javascript,octane/octane-raytrace,chrome,lazy,wrapper,es5,full,getters,eval,velocity,100,NA,3182,21
javascript,octane/octane-raytrace,chrome,original,NA,NA,NA,NA,NA,NA,NA,NA,2007,0
javascript,octane/octane-raytrace,chrome,lazy,wrapper,es5,full,getters,eval,velocity,100,NA,3114,24
javascript,octane/octane-raytrace,chrome,original,NA,NA,NA,NA,NA,NA,NA,NA,2004,0
javascript,octane/octane-raytrace,chrome,lazy,wrapper,es5,full,getters,eval,velocity,100,NA,3171,21
javascript,octane/octane-raytrace,chrome,original,NA,NA,NA,NA,NA,NA,NA,NA,2006,0
javascript,octane/octane-raytrace,chrome,lazy,wrapper,es5,full,getters,eval,velocity,100,NA,3153,21
javascript,octane/octane-raytrace,chrome,original,NA,NA,NA,NA,NA,NA,NA,NA,2004,0
javascript,octane/octane-raytrace,chrome,lazy,wrapper,es5,full,getters,eval,velocity,100,NA,3199,21
javascript,octane/octane-regexp,chrome,original,NA,NA,NA,NA,NA,NA,NA,NA,2117,0
javascript,octane/octane-regexp,chrome,lazy,wrapper,es5,full,getters,eval,velocity,100,NA,2226,14
javascript,octane/octane-regexp,chrome,original,NA,NA,NA,NA,NA,NA,NA,NA,2077,0
javascript,octane/octane-regexp,chrome,lazy,wrapper,es5,full,getters,eval,velocity,100,NA,2218,14
javascript,octane/octane-regexp,chrome,original,NA,NA,NA,NA,NA,NA,NA,NA,2061,0
javascript,octane/octane-regexp,chrome,lazy,wrapper,es5,full,getters,eval,velocity,100,NA,2236,14
javascript,octane/octane-regexp,chrome,original,NA,NA,NA,NA,NA,NA,NA,NA,2071,0
javascript,octane/octane-regexp,chrome,lazy,wrapper,es5,full,getters,eval,velocity,100,NA,2211,14
javascript,octane/octane-regexp,chrome,original,NA,NA,NA,NA,NA,NA,NA,NA,2064,0
javascript,octane/octane-regexp,chrome,lazy,wrapper,es5,full,getters,eval,velocity,100,NA,2282,14
javascript,octane/octane-regexp,chrome,original,NA,NA,NA,NA,NA,NA,NA,NA,2065,0
javascript,octane/octane-regexp,chrome,lazy,wrapper,es5,full,getters,eval,velocity,100,NA,2213,14
javascript,octane/octane-regexp,chrome,original,NA,NA,NA,NA,NA,NA,NA,NA,2061,0
javascript,octane/octane-regexp,chrome,lazy,wrapper,es5,full,getters,eval,velocity,100,NA,2233,14
javascript,octane/octane-regexp,chrome,original,NA,NA,NA,NA,NA,NA,NA,NA,2072,0
javascript,octane/octane-regexp,chrome,lazy,wrapper,es5,full,getters,eval,velocity,100,NA,2191,6
javascript,octane/octane-regexp,chrome,original,NA,NA,NA,NA,NA,NA,NA,NA,2068,0
javascript,octane/octane-regexp,chrome,lazy,wrapper,es5,full,getters,eval,velocity,100,NA,2217,6
javascript,octane/octane-regexp,chrome,original,NA,NA,NA,NA,NA,NA,NA,NA,2055,0
javascript,octane/octane-regexp,chrome,lazy,wrapper,es5,full,getters,eval,velocity,100,NA,2198,6
javascript,octane/octane-richards,chrome,original,NA,NA,NA,NA,NA,NA,NA,NA,2007,0
javascript,octane/octane-richards,chrome,lazy,wrapper,es5,full,getters,eval,velocity,100,NA,2016,19
javascript,octane/octane-richards,chrome,original,NA,NA,NA,NA,NA,NA,NA,NA,2005,0
javascript,octane/octane-richards,chrome,lazy,wrapper,es5,full,getters,eval,velocity,100,NA,2015,19
javascript,octane/octane-richards,chrome,original,NA,NA,NA,NA,NA,NA,NA,NA,2005,0
javascript,octane/octane-richards,chrome,lazy,wrapper,es5,full,getters,eval,velocity,100,NA,2015,18
javascript,octane/octane-richards,chrome,original,NA,NA,NA,NA,NA,NA,NA,NA,2007,0
javascript,octane/octane-richards,chrome,lazy,wrapper,es5,full,getters,eval,velocity,100,NA,2014,19
javascript,octane/octane-richards,chrome,original,NA,NA,NA,NA,NA,NA,NA,NA,2004,0
javascript,octane/octane-richards,chrome,lazy,wrapper,es5,full,getters,eval,velocity,100,NA,2014,19
javascript,octane/octane-richards,chrome,original,NA,NA,NA,NA,NA,NA,NA,NA,2006,0
javascript,octane/octane-richards,chrome,lazy,wrapper,es5,full,getters,eval,velocity,100,NA,2015,19
javascript,octane/octane-richards,chrome,original,NA,NA,NA,NA,NA,NA,NA,NA,2005,0
javascript,octane/octane-richards,chrome,lazy,wrapper,es5,full,getters,eval,velocity,100,NA,2012,18
javascript,octane/octane-richards,chrome,original,NA,NA,NA,NA,NA,NA,NA,NA,2006,0
javascript,octane/octane-richards,chrome,lazy,wrapper,es5,full,getters,eval,velocity,100,NA,2015,19
javascript,octane/octane-richards,chrome,original,NA,NA,NA,NA,NA,NA,NA,NA,2006,0
javascript,octane/octane-richards,chrome,lazy,wrapper,es5,full,getters,eval,velocity,100,NA,2015,19
javascript,octane/octane-richards,chrome,original,NA,NA,NA,NA,NA,NA,NA,NA,2004,0
javascript,octane/octane-richards,chrome,lazy,wrapper,es5,full,getters,eval,velocity,100,NA,2013,18
javascript,octane/octane-splay,chrome,original,NA,NA,NA,NA,NA,NA,NA,NA,2075,0
javascript,octane/octane-splay,chrome,lazy,wrapper,es5,full,getters,eval,velocity,100,NA,2242,10
javascript,octane/octane-splay,chrome,original,NA,NA,NA,NA,NA,NA,NA,NA,2050,0
javascript,octane/octane-splay,chrome,lazy,wrapper,es5,full,getters,eval,velocity,100,NA,2239,10
javascript,octane/octane-splay,chrome,original,NA,NA,NA,NA,NA,NA,NA,NA,2066,0
javascript,octane/octane-splay,chrome,lazy,wrapper,es5,full,getters,eval,velocity,100,NA,2231,10
javascript,octane/octane-splay,chrome,original,NA,NA,NA,NA,NA,NA,NA,NA,2048,0
javascript,octane/octane-splay,chrome,lazy,wrapper,es5,full,getters,eval,velocity,100,NA,2242,14
javascript,octane/octane-splay,chrome,original,NA,NA,NA,NA,NA,NA,NA,NA,2082,0
javascript,octane/octane-splay,chrome,lazy,wrapper,es5,full,getters,eval,velocity,100,NA,2274,0
javascript,octane/octane-splay,chrome,original,NA,NA,NA,NA,NA,NA,NA,NA,2055,0
javascript,octane/octane-splay,chrome,lazy,wrapper,es5,full,getters,eval,velocity,100,NA,2238,0
javascript,octane/octane-splay,chrome,original,NA,NA,NA,NA,NA,NA,NA,NA,2049,0
javascript,octane/octane-splay,chrome,lazy,wrapper,es5,full,getters,eval,velocity,100,NA,2248,14
javascript,octane/octane-splay,chrome,original,NA,NA,NA,NA,NA,NA,NA,NA,2049,0
javascript,octane/octane-splay,chrome,lazy,wrapper,es5,full,getters,eval,velocity,100,NA,2274,14
javascript,octane/octane-splay,chrome,original,NA,NA,NA,NA,NA,NA,NA,NA,2052,0
javascript,octane/octane-splay,chrome,lazy,wrapper,es5,full,getters,eval,velocity,100,NA,2251,11
javascript,octane/octane-splay,chrome,original,NA,NA,NA,NA,NA,NA,NA,NA,2054,0
javascript,octane/octane-splay,chrome,lazy,wrapper,es5,full,getters,eval,velocity,100,NA,2284,14
javascript,octane/octane-typescript,chrome,original,NA,NA,NA,NA,NA,NA,NA,NA,2591,0
javascript,octane/octane-typescript,chrome,lazy,wrapper,es5,full,getters,eval,velocity,100,NA,16665,152
javascript,octane/octane-typescript,chrome,original,NA,NA,NA,NA,NA,NA,NA,NA,2551,0
javascript,octane/octane-typescript,chrome,lazy,wrapper,es5,full,getters,eval,velocity,100,NA,15829,146
javascript,octane/octane-typescript,chrome,original,NA,NA,NA,NA,NA,NA,NA,NA,2622,0
javascript,octane/octane-typescript,chrome,lazy,wrapper,es5,full,getters,eval,velocity,100,NA,16086,146
javascript,octane/octane-typescript,chrome,original,NA,NA,NA,NA,NA,NA,NA,NA,2556,0
javascript,octane/octane-typescript,chrome,lazy,wrapper,es5,full,getters,eval,velocity,100,NA,15841,144
javascript,octane/octane-typescript,chrome,original,NA,NA,NA,NA,NA,NA,NA,NA,2555,0
javascript,octane/octane-typescript,chrome,lazy,wrapper,es5,full,getters,eval,velocity,100,NA,16257,148
javascript,octane/octane-typescript,chrome,original,NA,NA,NA,NA,NA,NA,NA,NA,2528,0
javascript,octane/octane-typescript,chrome,lazy,wrapper,es5,full,getters,eval,velocity,100,NA,17374,161
javascript,octane/octane-typescript,chrome,original,NA,NA,NA,NA,NA,NA,NA,NA,2573,0
javascript,octane/octane-typescript,chrome,lazy,wrapper,es5,full,getters,eval,velocity,100,NA,17692,164
javascript,octane/octane-typescript,chrome,original,NA,NA,NA,NA,NA,NA,NA,NA,2590,0
javascript,octane/octane-typescript,chrome,lazy,wrapper,es5,full,getters,eval,velocity,100,NA,17090,156
javascript,octane/octane-typescript,chrome,original,NA,NA,NA,NA,NA,NA,NA,NA,2729,0
javascript,octane/octane-typescript,chrome,lazy,wrapper,es5,full,getters,eval,velocity,100,NA,17441,162
javascript,octane/octane-typescript,chrome,original,NA,NA,NA,NA,NA,NA,NA,NA,2723,0
javascript,octane/octane-typescript,chrome,lazy,wrapper,es5,full,getters,eval,velocity,100,NA,16716,153

